DramatVis Personae: Visual Text Analytics for Identifying Social Biases in Creative Writing

Implicit biases and stereotypes are often pervasive in different forms of creative writing such as novels, screenplays, and children's books. To understand the kind of biases writers are concerned about and how they mitigate those in their writing, we conducted formative interviews with nine writers. The interviews suggested that despite a writer's best interest, tracking and managing implicit biases such as a lack of agency, supporting or submissive roles, or harmful language for characters representing marginalized groups is challenging as the story becomes longer and complicated. Based on the interviews, we developed DramatVis Personae (DVP), a visual analytics tool that allows writers to assign social identities to characters, and evaluate how characters and different intersectional social identities are represented in the story. To evaluate DVP, we first conducted think-aloud sessions with three writers and found that DVP is easy-to-use, naturally integrates into the writing process, and could potentially help writers in several critical bias identification tasks. We then conducted a follow-up user study with 11 writers and found that participants could answer questions related to bias detection more efficiently using DVP in comparison to a simple text editor.

==> supplement/readme.txt <==
1. A Kiss of Ice.pdf: contains one of the stories from the study.
2. The-prisoners.pdf: contains the second story from the study
3. baseline_simple_text_editor.png: contains a screen shot of our baseline interface.
4. user_study_data.xlsx: contains raw data for 11 participants.

The codebase for the system is available here: https://osf.io/e42y7/?view_only=65adc608060f417c821b433aa5361679
